Generalization of Compositional Tasks with Logical Specification via Implicit Planning

In this study, we address the challenge of learning generalizable policies for compositional tasks defined by logical specifications. These tasks consist of multiple temporally extended sub-tasks. Due to the sub-task inter-dependencies and sparse reward issue in long-horizon tasks, existing reinforcement learning (RL) approaches, such as task-conditioned and goal-conditioned policies, continue to struggle with slow convergence and sub-optimal performance in generalizing to compositional tasks. To overcome these limitations, we introduce a new hierarchical RL framework that enhances the efficiency and optimality of task generalization. At the high level, we present an implicit planner specifically designed for generalizing compositional tasks. This planner selects the next sub-task and estimates the multi-step return for completing the remaining task to complete from the current state. It learns a latent transition model and performs planning in the latent space by using a graph neural network (GNN). Subsequently, the high-level planner's selected sub-task guides the low-level agent to effectively handle long-horizon tasks, while the multi-step return encourages the low-level policy to account for future sub-task dependencies, enhancing its optimality. We conduct comprehensive experiments to demonstrate the framework's advantages over previous methods in terms of both efficiency and optimality.

==> appendix_planner.txt <==
\newpage
\onecolumn


 
\section{Appendix}
\label{sec:appendix}


\subsection{Task Generation}
\label{sec:tasks-gen}
We define the {\it depth} of a task formula $\varphi$ as the length of the shortest subgoal sequence to satisfy $\varphi$. We generate two kinds of tasks to evaluate agent's performance.

The first kind of task is the "DNF" task described by a disjunctive normal formula that concatenates terms by disjunctive operator $\cup$, i.e., $\varphi_{dnf}:=\varphi_{dnf}\vee\varphi'$ and $\varphi'=\Diamond(s\wedge\Diamond \varphi')$ where $s$ is the subgoal proposition. For instance, $\varphi_{\text{dnf}}=\Diamond(a\wedge \Diamond(b\wedge\Diamond e))\vee\Diamond(c\wedge\Diamond d)$. Specifically, the number of terms that are connected with the disjunctive operator ranges between 2 and 4, and the number of propositions in every term is between 1 to 5. 
%For example, in room domain, it could be $\phi_{\text{OR}}=\Diamond(\text{VisitRoom}(1)\wedge\Diamond(\text{VisitRoom}(3)\wedge \text{VisitRoom}(7)))\vee\Diamond(\text{VisitRoom}(3)\wedge\Diamond \text{VisitRoom}(9))$, meaning that it needs to visit room 1, then 3 and finally 7, or room 3 and then 9. 

The second type of task is called "Recursive" task, which can be formulated as $\varphi_{\text{rec}}=\varphi_{\text{rec}}\vee\varphi'|\Diamond(\varphi_{\text{rec}}\wedge\Diamond\varphi')$ and $\varphi'=\neg s\cup g|\neg s\cup(g\vee\varphi')|\neg s\cup\Diamond(g\wedge\Diamond\varphi')$. Here, $s$ and $g$ are propositions denoting two different subgoals. The depth of the recursion is randomly selected between 2 and 5. An example of "recursive" task is $\Diamond((\neg a\cup(b\vee c))\wedge\Diamond(e\wedge\Diamond(\neg f\cup g)))$, and the shortest subgoal sequence for satisfying this task is $b\to e\to g$ or $c\to e\to g$ with the depth of 3.
%In reacher domain, an example is $\Diamond((a\vee b)\wedge\Diamond c)\wedge\Diamond(c\wedge\Diamond d)$, where $a,b,c$ and $d$ are atoms for visiting colored balls.

\subsection{Neural Network Architecture}
\label{sec:arch}

\begin{wrapfigure}{l}{2.1in}
    \vspace{-20pt}
    \centering
    \includegraphics[width=2in]{q_shield.pdf}
    \caption{Neural Architecture of $Q_p^{\theta}(\cdot,\cdot;\xi)$ or $V_p^{\theta}(\cdot;\xi)$, where $p$ is the subgoal and $\xi$ is the future subgoal sequence.}
    \label{fig:q_function}
    \vspace{-20pt}
\end{wrapfigure}

The agent's architecture of critic (Q or V function) is shown in Figure \ref{fig:q_function}. The input consists of observation, subgoal embedding and subgoal sequence. The observation is processed by the perception module. The subgoal embedding is the one-hot encoding of the subgoal proposition. The future subgoal sequence is processed by GNN or GRU. After inputs are processed, the embeddings of observation, subgoal and future subgoal sequence are concatenated and fed into an MLP to predict the return. The multi-step value function $V^{\phi}$ has the same architecture as the critic function, except that its inputs are only the observation and future subgoal sequence. 

The perception module is determined by the observation space of the environment. In letter/room domain with map size of $n\times n$, we used a 3-layer convolutional neural network (CNN) which have 16, 32 and 64 channels, respectively, where the kernel size is $l\in\{2, 3, 4\}$ and stride is 1. In navigation domain, we used a 2-layer fully-connected network with [256, 256] units and ReLU activations.

The sequence of future subgoal is processed by GNN or GRU here. The GNN used here is a graph convolutional network (GCN) \cite{kipf2016semi,schlichtkrull2018modeling} with 8 message passing steps and 32-dimensional node embeddings. The GRU used here is a 2-layer bidirectional GRU \cite{cho2014properties} with a 32-dimensional hidden layer.

For the MLP part of the critic function in Figure \ref{fig:q_function}, we use 3 fully-connected layers with [64, 64, $d_a$] units and ReLU activations for all three domains. For discrete action space environments, $a_d$ is the number of possible actions, and the output of critic function was passed through a logit layer before softmax. For the continuous case, $a_d$ is the action dimension and we also need to train an actor network sharing same architecture as the critic network except the Tanh activation. Then we assume a Gaussian action distribution and parameterized its mean and standard deviation by sending the actor’s output to two separate linear layers. 

In three baselines, the Q/value networks and actor network of the agent have the same architectures introduced here, keeping the same model complexity as the proposed method. In baseline Option, since the option does not consider future subgoals, the critic network does not have any module to process the subgoal sequence. In baselines GCN-LTL and GRU-LTL, since they do not use options, the critic network and actor network do not have any subgoal as its input, where TL specification is first transformed into a syntax tree and processed by a GCN (in baseline GCN-LTL) or GRU (in baseline GRU-LTL without progression). The GCN has the same architecture as that introduced above. The GRU in baseline-3 is also a 2-layer bidirectional GRU with 32-dimensional hidden layers.

\subsection{Training and Testing Algorithms}
\label{sec:algos}
We summarize the detailed operations in training and testing the multi-task agent in Algorithms \ref{alg:training} and \ref{alg:testing}, respectively. Algorithm \ref{alg:training} trains the Q function in line 20 via off-policy method, which can be trivially extended to train V function via on-policy method. 

\begin{algorithm}[ht]
\caption{Training multi-task agent for solving TL tasks}
\label{alg:training}
\begin{algorithmic}[1]
\State {Environment MDP $\mathcal{M}_e$; labeling function $L$; positive reward for task completion $R_F$; The set of propositions $\mathcal{P}$; multi-step value function $V^{\phi}(s;\xi)$; Q function of option policy $Q^{\theta}_p(s,a;\xi)$ for $\forall p\in\mathcal{P}$; the subgoal planner $\Gamma^{\vartheta}$; replay buffer $\mathcal{B}$; trajectory buffer $\mathcal{B}_t$; episodic buffer $\mathcal{E}$; maximum length of subgoal sequence $K$; performance threshold $\zeta$ of upgrading to next level}
\State Initialize parameters $\theta, \vartheta$ and $\phi$;
\State Initialize $\mathcal{B}\leftarrow []$;
\State \% levels from 1 to $K$;
\For{$k=1,\ldots,K$ } 
\State \% train the options;
\While{the average success rate is below $\zeta$}
\State{Initialize $\mathcal{E}\leftarrow []$;}
\State Reset environment $s\leftarrow s_0$;
\State{Randomly generate $N_S$ subgoal sequences, and select $\xi$ with lowest value on $V^{\phi}$;}
\For{$l=1,\ldots,\text{len}(\xi)$} 
{\it \# $\text{len}(\xi)$ denotes the length of $\xi$}
\State $\tilde{s}_0\leftarrow s$;
\For{$t=0,\ldots,T_S-1$}
\State Apply option policy $\pi^{\xi[1:]}_{\xi[0]}$ into the environment $\mathcal{M}_e$;
\State Obtain reward $r_t$ and next state $\tilde{s}_{t+1}$;
\State {Store experience tuple $(\tilde{s}_t,a_t,r_t,\tilde{s}_{t+1},\xi[0],\xi[1:])$ into $\mathcal{E}$ and $\mathcal{B}$;}
\If {$L(\tilde{s}_{t+1})\models\xi[0]$}
\State Set $s\leftarrow\tilde{s}_{t+1}$ and $\xi\leftarrow\xi[1:]$;
\State Go to 10; 
\EndIf
\State Sample a minibatch $\mathcal{B}_M$ from $\mathcal{B}$ and update Q function according to \eqref{q-train};
\State Sample trajectories from $\mathcal{B}_t$ and update $V^{\phi}$ according to \eqref{v-train};
\EndFor
\State Break; {\it \# the trajectory $\mathcal{E}$ is unsuccessful and needs to be relabeled}
\EndFor
\If {$\mathcal{E}$ is unsuccessful} {\it \# relabel unsuccessful trajectory by HER}
\State Randomly select subgoal sequence $\xi'$ satisfied by $\mathcal{E}$;
\State Relabel the subgoal and condition (future subgoal) of every tuple in $\mathcal{E}$ based on $\xi'$;
\EndIf
\State Store transitions of $\mathcal{E}$ into $\mathcal{B}$;
\State Store $\mathcal{E}$ into $\mathcal{B}_t$;
\EndWhile
\State Train the subgoal planner using Algorithm \ref{alg:planner};
\EndFor
\end{algorithmic}
\end{algorithm}

\begin{algorithm}[ht]
\caption{Training the subgoal planner}
\label{alg:planner}
\begin{algorithmic}[1]
\State{The subgoal planner $\Gamma^{\vartheta}$; the trajectory buffer $\mathcal{B}_t$; the number of training iterations $t$; batch size $B$}
\For{$i=1,2,\ldots,t$}
\State Sample $B$ trajectories from trajectory buffer $\mathcal{B}_t$, denoted as $\nu_1,\nu_2,\ldots,\nu_B$;
\For{$i=1,2,\ldots,B$}
\State Use random task generation to find a TL task $\varphi_i$ which is satisfied by symbolic observation trajectory $\hat{\nu}_i$ in $\nu_i$;
\State Find the shortest subgoal sequence $\hat{\mu}_i$ in $\hat{\nu}_i$ which satisfies task $\varphi_i$;
\EndFor
\State Collect initial observation $O_0^i$, task $\varphi_i$ and subgoal sequence $\hat{\mu}_i$ of every trajectory $\nu_i$ as the training dataset;
\State Train the planner $\Gamma^{\varphi}$ with $\{O_0^i, \varphi_i, \hat{\mu}_i\}_{i=1}^B$ by optimizing the objective \eqref{obj-planner};
\EndFor
\end{algorithmic}
\end{algorithm}

\begin{algorithm}[ht]
\caption{Testing the multi-task agent for solving unseen TL task}
\label{alg:testing}
\begin{algorithmic}[1]
\State {The environment $\mathcal{M}_e$; labeling function $L$; the set of propositions $\mathcal{P}$; progression function $\text{prog}(\cdot,\cdot)$ introduced in \cite{leon2021nutshell}; multi-step value function $V^{\phi}$ and critics of options $Q^{\theta}_p$ for $\forall p\in\mathcal{P}_G$ trained by Algorithm \ref{alg:training}; the threshold of closeness $\kappa$; the test task specification $\varphi$;}
\State Reset environment and obtain the initial state $s_0$;
\State Predict the subgoal sequence $\xi^*$ which satisfies $\varphi$;
\State Given $\varphi$, obtain the set of unsafe propositions $\mathcal{U}$ (propositions which can falsify the task formula $\varphi$);
\State set $t\leftarrow 0$;
\While{the subgoal sequence $\xi^*$ is not empty}
\State \% make sure that the sampled action will keep the agent away from unsafe symbols or propositions;
\State Sample action $a_t$ from the option policy $\pi_{\xi^*[0]}^{\xi^*[1:]}(\cdot|s_t)$ conditioned on that $\forall q\in\mathcal{U}, Q_q^{\theta}(s_t,a_t;\varnothing)<\kappa$; 
\State Apply action $a_t$ and obtain next state $s_{t+1}$;
\If{$L(s_{t+1})\models\xi^*[0]$}
\State Progress the formula $\varphi\leftarrow\text{prog}(L(s_{t+1}), \varphi)$
\State Update the set $\mathcal{U}\leftarrow\{q|q\in\mathcal{P}, \text{prog}(q, \varphi)=\text{false}\}$;
\State $\xi^*.\text{pop}(\xi[0])$
\EndIf
\State $t\leftarrow t+1$
\EndWhile
\end{algorithmic}
\end{algorithm}
%Here we focus on a multi-task environment where the task formula is defined in terms of propositions in $\mathcal{P}$. During training, the agent is trained to satisfy a finite sequence $\tau$ of propositions, i.e., $\tau=\{p_1,p_2,\ldots,p_L\}$, where $p_i\in\mathcal{P}$ and $L\le K$. The maximum length $K$ is an important hyper-parameter tuned to the specific environment. For any given $\tau$, we train $L$ options to satisfy it, where $l$-th option is trained to satisfy $p_l$ conditioned on $\tau':=\{p_{l+1},\ldots,p_L\}$, and the $L$-th option is not conditioned on anything. 

\subsection{Hyper-parameters}
\label{sec:hyper}
In the proposed framework, we use deep Q learning \cite{mnih2015human} to learn options in letter and room domains, while we use PPO \cite{schulman2017proximal} in the navigation domain. All experiments were conducted on a compute cluster using 1 GPU (RTX 2080 Ti). The hyper-parameters used for deep Q learning in letter and room domain are introduced in Table \ref{tab:hyp_letter_room}. The hyper-parameters for PPO in navigation domain are presented in Table \ref{tab:hyp_navi}. 

The agents in three baselines are trained by the same RL algorithms in the proposed method, using the same algorithm hyperparameters of the proposed method. In baseline Option, we do not consider any future subgoal sequence. In baselines GCN-LTL and GRU-LTL, we cannot use TTL transformation or HER since the TL specification is transformed into a syntax tree from its original form. 

\begin{table}[ht]
\centering
\caption{Hyperparameters of Deep Q Learning in Letter and Room Domain}
\label{tab:hyp_letter_room}
\begin{tabular}{ccc}
\hline
\hline
{\bf Hyperparameter}     & {\bf Value in Letter} & {\bf Value in Room}\\\hline
% Observation Shape & (7, 7, 10) \\
 Batch size for training options & 256 & 256\\
 Batch size for training planner & 64 & 64\\
 Discount & 0.99 & 0.99\\
 Exploration $\epsilon$ init value & 0.75 & 0.75 \\
 Exploration $\epsilon$ final value & 0.05 & 0.05\\
 Exploration $\epsilon$ factor & 0.5 & 0.5 \\
 Curriculum level $K$ & 5 & 5 \\
 Total number of steps & 10e6 & 10e6 \\
 Satisfaction Reward $R_F$ & 1 & 1\\
% Step penalty $R_e$ & -0.01 & -0.01\\
 $Q$ update interval & 10 & 5 \\
 $Q$ target update interval & 2000 & 1500 \\
 $V$ update interval & 10 & 5 \\
 $V$ target update interval & 2000 & 1500 \\
 HER trajectory modification ratio & 0.5 & 1.0\\
 Evaluation interval & 10 & 10\\
 Evaluation episodes & 10 & 10\\
 Optimizer & Adam & Adam\\
 Adam $\epsilon$ & $2\times 10^{-5}$ & $2\times 10^{-5}$ \\
 $\beta_1, \beta_2$ & $0.9, 0.999$ & $0.9, 0.999$ \\
 Learning rate & $3\times 10^{-4}$ & $2\times 10^{-4}$ \\
 Replay buffer size $|\mathcal{B}|$ & 1e6 & 1e6 
\end{tabular}
\end{table}


\begin{table}[ht]
\centering
\caption{Hyperparameters of PPO in Navigation Domain}
\label{tab:hyp_navi}
\begin{tabular}{cc}
\hline
\hline
{\bf Hyperparameter}     & {\bf Value} \\\hline
% Observation Shape & (11, 11, 10) \\
 Env. steps per update & 2048 \\
 Minibatch size & 256 \\
 Discount & 0.995 \\
 Time horizon of an episode & 1000 \\
 Total number of steps & 15e6 \\
 Satisfaction Reward $R_F$ & 10 \\
 HER trajectory modification ratio & 1.0 \\
 Evaluation interval (episodes) & 100 \\
 Evaluation episodes & 10 \\
 Optimizer & Adam \\
 Learning rate & $3\times 10^{-4}$ \\
 GAE-$\lambda$ & 0.95 \\
 Entropy coefficient & 0.01 \\
 Value loss coefficient & 0.5 \\
 Gradient clipping & 0.5 \\
 PPO clipping ($\epsilon$) & 0.2 
\end{tabular}
\end{table}





==> fsa1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fsa1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{430.82828515bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68815209)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.09253211,0.33103875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_0$\end{tabular}}}}%
    \put(0.33149246,0.33408696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_1$\end{tabular}}}}%
    \put(0.58738185,0.33824585){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_2$\end{tabular}}}}%
    \put(0.83754302,0.34106235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_3$\end{tabular}}}}%
    \put(0.21493833,0.4476397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.21659942,0.22152714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.4739005,0.36510568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.72297378,0.45184175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.72347576,0.22528404){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fsa1.pdf}}%
  \end{picture}%
\endgroup%


==> fsa2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fsa2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225.49625726bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99918031)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fsa2.pdf}}%
    \put(0.32282122,0.76330954){\color[rgb]{0,0,0}\transparent{0.93000001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0.32862301,0.48237553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.46116279,0.21144393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.61285823,0.34983556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.88048834,0.21144393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g$\end{tabular}}}}%
    \put(0.88213899,0.06769897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.60751747,0.61828528){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0.04034728,0.21401404){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$i$\end{tabular}}}}%
    \put(0.33612523,0.07355082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fsa2.pdf}}%
    \put(0.04176915,0.4790936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fsa2.pdf}}%
  \end{picture}%
\endgroup%


==> fsa2_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fsa2_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{225.46213946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99933151)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fsa2_new.pdf}}%
    \put(0.32287007,0.76342505){\color[rgb]{0,0,0}\transparent{0.93000001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0.32867274,0.48244852){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.46123258,0.21147592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.60629796,0.3498885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.88062158,0.21147592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.88227248,0.06770921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.6076094,0.61837884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.33617609,0.07356195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fsa2_new.pdf}}%
    \put(0.04177547,0.4791661){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.74299182,0.75093858){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> fsa3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fsa3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{185.07529621bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88627995)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fsa3.pdf}}%
    \put(0.3326742,0.72125513){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.61334073,0.71525145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.19729376,0.44809315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.7271086,0.45919957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.0895298,0.20734997){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.35818932,0.20314769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0.88336673,0.2049269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0.55467636,0.20102447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> gcn_planner.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gcn_planner.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{186.40092387bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4885537)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.06326102,0.46378351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\wedge$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gcn_planner.pdf}}%
    \put(-0.00243615,0.36435418){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.13585502,0.36435441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Diamond$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gcn_planner.pdf}}%
    \put(0.06961225,0.25764283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gcn_planner.pdf}}%
    \put(0.31141464,0.36330209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GCN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gcn_planner.pdf}}%
    \put(0.58108996,0.36215138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Module\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gcn_planner.pdf}}%
    \put(0.1420075,0.12723652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GRU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gcn_planner.pdf}}%
    \put(0.38191374,0.12724232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GRU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gcn_planner.pdf}}%
    \put(0.76918386,0.12724232){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}GRU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{gcn_planner.pdf}}%
    \put(0.19062076,0.00567481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{gcn_planner.pdf}}%
    \put(0.43417416,0.00567388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{gcn_planner.pdf}}%
    \put(0.61519536,0.12790968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{gcn_planner.pdf}}%
    \put(0.82235459,0.00048723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}End\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{gcn_planner.pdf}}%
  \end{picture}%
\endgroup%


==> gnn_shield.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gnn_shield.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{269.50678914bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67463487)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gnn_shield.pdf}}%
    \put(0.12922105,0.50884998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.12836499,0.3192579){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.12422386,0.12597398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gnn_shield.pdf}}%
    \put(0.38696141,0.50884901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.38610536,0.31925693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.38196422,0.12597301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gnn_shield.pdf}}%
    \put(0.64429618,0.50884917){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.64343989,0.31925693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.63929923,0.12597301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gnn_shield.pdf}}%
    \put(0.91868827,0.50884981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.91783222,0.31925693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.91369124,0.12597301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gnn_shield.pdf}}%
  \end{picture}%
\endgroup%


==> gnn_shield2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gnn_shield2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.26677884bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81058898)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gnn_shield2.pdf}}%
    \put(0.34306458,0.50021677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.24723491,0.27967424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.10225064,0.04895898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gnn_shield2.pdf}}%
    \put(0.37634876,0.05239833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gnn_shield2.pdf}}%
    \put(0.61213987,0.49990611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{gnn_shield2.pdf}}%
    \put(0.73250792,0.28796584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{gnn_shield2.pdf}}%
    \put(0.63133731,0.05941915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{gnn_shield2.pdf}}%
    \put(0.90543548,0.0628585){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{gnn_shield2.pdf}}%
  \end{picture}%
\endgroup%


==> hill_prob2_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hill_prob2_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525.97257777bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3377133)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hill_prob2_new.pdf}}%
    \put(0.2777457,0.2076021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}environment\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hill_prob2_new.pdf}}%
    \put(0.2388654,0.05469295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}agent\end{tabular}}}}%
    \put(0.1685306,0.22177832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}action\end{tabular}}}}%
    \put(0.42757226,0.25304687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}reward\end{tabular}}}}%
    \put(0.4274795,0.28444511){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}state\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hill_prob2_new.pdf}}%
    \put(0.27951048,0.32443805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Inner Loop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hill_prob2_new.pdf}}%
    \put(0.66667518,0.16590226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}feedback\end{tabular}}}}%
    \put(0.77081974,0.09969078){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}human\end{tabular}}}}%
    \put(0.76383734,0.08154969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}observer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hill_prob2_new.pdf}}%
    \put(0.6140333,0.10375963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Learning \\safety\\constraint\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hill_prob2_new.pdf}}%
    \put(0.73004804,0.25244487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Outer Loop\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hill_prob2_new.pdf}}%
    \put(0.34967154,0.02248466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}shield\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hill_prob2_new.pdf}}%
    \put(0.67636376,0.29594302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}traces\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{hill_prob2_new.pdf}}%
    \put(0.45141443,0.0270565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MTA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{hill_prob2_new.pdf}}%
    \put(-0.00175642,0.22861067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pre-training\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{hill_prob2_new.pdf}}%
  \end{picture}%
\endgroup%


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> multi-v.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi-v.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{696.17703114bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.13353478)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.11840669,0.00319709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_0$\end{tabular}}}}%
    \put(0.20638469,0.00345915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi-v.pdf}}%
    \put(0.31368302,0.00319827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi-v.pdf}}%
    \put(0.41252085,0.00345915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t'}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multi-v.pdf}}%
    \put(0.63020761,0.00319827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multi-v.pdf}}%
    \put(0.7388623,0.00345915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t''}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multi-v.pdf}}%
    \put(0.84633349,0.00319827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{multi-v.pdf}}%
    \put(0.94865934,0.00345915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_T$\end{tabular}}}}%
    \put(0.41252016,0.06399918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t'}$\end{tabular}}}}%
    \put(0.11840747,0.06373675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{multi-v.pdf}}%
    \put(0.73886311,0.06399763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t''}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{multi-v.pdf}}%
    \put(0.8454418,0.06373675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{multi-v.pdf}}%
    \put(0.94776766,0.06373675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{multi-v.pdf}}%
    \put(-0.00130456,0.0034676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Q^{\theta}(\cdot,\cdot;\xi):$\end{tabular}}}}%
    \put(-0.00130344,0.064166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V^{\phi}(\cdot;\xi):$\end{tabular}}}}%
    \put(0.51109401,0.00345915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s_{t'+1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{multi-v.pdf}}%
    \put(0.16783736,0.11561361){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V_{\text{MC}}(0,T)$\end{tabular}}}}%
    \put(0.44971165,0.11561361){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V_{\text{MC}}(t',T)$\end{tabular}}}}%
    \put(0.22604956,0.04343426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V_{\text{MC}}(0,t')$\end{tabular}}}}%
    \put(0.53176738,0.04343612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$V_{\text{MC}}(t',t'')$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> tlnn_tree.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tlnn_tree.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{222.37848327bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63343099)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tlnn_tree.pdf}}%
    \put(0.58322031,0.44325678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.66794724,0.42451799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.74734283,0.42190688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.38960269,0.22022634){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.48350431,0.20177939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tlnn_tree.pdf}}%
    \put(0.48027654,0.31753867){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.63823419,0.3179478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.78310005,0.31807987){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.33462518,0.10468636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$aa$\end{tabular}}}}%
    \put(0.49228038,0.10449312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$ab$\end{tabular}}}}%
    \put(0.86780247,0.53957618){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}layer 0\end{tabular}}}}%
    \put(0.87297625,0.31073564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}layer 1\end{tabular}}}}%
    \put(0.86693168,0.10612948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}layer 2\end{tabular}}}}%
    \put(-0.00272269,0.54008402){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a,b,b,c,\ldots$\end{tabular}}}}%
    \put(0.33234016,0.60574733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a:1000\ldots$\\$b:0110\ldots$\\$c:0001\ldots$\\$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tlnn_tree.pdf}}%
  \end{picture}%
\endgroup%


==> vis_letter_env.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vis_letter_env.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{286.55605046bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99787543)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vis_letter_env.pdf}}%
    \put(0.24224628,0.58595768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.48161998,0.48689403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.69352199,0.26487553){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{vis_letter_env.pdf}}%
    \put(0.35762914,0.91984399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.58263727,0.69948034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$a$\end{tabular}}}}%
    \put(0.1315414,0.92641697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.90295286,0.26127135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$b$\end{tabular}}}}%
    \put(0.9070473,0.0428359){\color[rgb]{0,0,0}\transparent{0.93000036}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
    \put(0.8004183,0.79850429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h$\end{tabular}}}}%
    \put(0.1335093,0.15236841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%
    \put(0.47373441,0.04086792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.90035545,0.58857426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$g$\end{tabular}}}}%
    \put(0.02413539,0.04610243){\color[rgb]{0,0,0}\transparent{0.93000036}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c$\end{tabular}}}}%
  \end{picture}%
\endgroup%

